Diversity-By-Design for Dependable and Secure Cyber-Physical Systems: A Survey

Diversity-based security approaches have been studied for several decades since the 1970's. The concept of diversity-by-design emerged in the 1980's and, since then, diversity-based system design research has been explored to build more secure and dependable systems. In this work, we are particularly interested in providing an in-depth, comprehensive survey of existing diversity-based approaches, insights, and future work directions for those who want to conduct research on developing secure and dependable cyber-physical systems (CPSs) using diversity as a system design feature. To be specific, this survey paper provides: (i) The common concept of diversity based on a multidisciplinary study of diversity from nine different fields along with the historical evolution of diversity-by-design for security; (ii) The design principles of diversity-based approaches; (iii) The key benefits and caveats of using diversity-by-design; (iv) The key concerns of CPS environments in introducing diversity-by-design; (v) A variety of existing diversity-based approaches based on five different classifications; (vi) The types of attacks mitigated by existing diversity-based approaches; (vii) The overall trends of evaluation methodologies used in diversity-based approaches, in terms of metrics, datasets, and testbeds; and (viii) The insights, lessons, and gaps identified from this extensive survey.

==> hardware_diversity.txt <==
Diversity at System Level:

1. Kharchenko, Vyacheslav. "Diversity for safety and security of embedded and cyber physical systems: Fundamentals review and industrial cases." 2016 15th Biennial Baltic Electronics Conference (BEC). IEEE, 2016.

Diversity on FPGA device:

Against tampering and piracy:
1. Karam, Robert, et al. "MUTARCH: Architectural diversity for FPGA device and IP security." 2017 22nd Asia and South Pacific Design Automation Conference (ASP-DAC). IEEE, 2017.

Fault tolerance:
2. Ashraf, Rizwan A., et al. "Design-for-diversity for improved fault-tolerance of TMR systems on FPGAs." 2011 International Conference on Reconfigurable Computing and FPGAs. IEEE, 2011.

Diversity of Antenna in wireless communications:

1. Zeng, Kai, et al. "Exploiting multiple-antenna diversity for shared secret key generation in wireless networks." 2010 Proceedings IEEE INFOCOM. IEEE, 2010.

2. Javali, Chitra, et al. "SeAK: Secure authentication and key generation protocol based on dual antennas for wireless body area networks." International Workshop on Radio Frequency Identification: Security and Privacy Issues. Springer, Cham, 2015.

3. Alves, Hirley, et al. "Performance of transmit antenna selection physical layer security schemes." IEEE Signal Processing Letters 19.6 (2012): 372-375.

4. Li, Xiaohua, Juite Hwu, and E. Paul Ratazzi. "Using Antenna Array Redundancy and Channel Diversity for Secure Wireless Transmissions." JCM 2.3 (2007): 24-32.

Physical Layer Security:

1. Zou, Yulong, et al. "Improving physical-layer security in wireless communications using diversity techniques." IEEE Network 29.1 (2015): 42-48.

